Sample-Aligned Decoders for Latent Generative Models

Latent generative models synthesize images by decoding generated latents, yet their decoder is trained only to reconstruct encoder latents and never sees the latents it decodes at test time, so the residual errors of the generator are rendered directly into the final image. Existing remedies retrain the generator, add cost at every sampling step, or make the decoder robust to perturbed real latents, assuming that generator errors resemble such perturbations. We find that they do not. Generated latents lie on the encoder latent manifold as closely as real ones, yet follow a different distribution. The decoder should therefore be adapted to the distribution of generated latents, which raises two challenges: (1) unpaired supervision, since a generated latent has no ground-truth image, and (2) latent-space drift, since a decoder freed from paired targets forgets the latent space it must decode. We propose Sample-Aligned Decoders (SAD), a post-training framework that fine-tunes only the decoder of a frozen generator at no inference cost. Generated-Sample Distribution Alignment matches decoded generated latents to unpaired real images in a frozen foundation-model feature space, and Encoder Anchor Preservation keeps the decoder close to the original one on encoder latents. Our analysis shows that the alignment is effective only on generated latents, where it corrects each sample in proportion to how much more often the generator produces such latents than the encoder; on encoder latents it can only work against the anchor. SAD improves four state-of-the-art ImageNet generators across three tokenizers, e.g., FID-50K from 1.15 to 0.98 for REPA-E, complements discriminator guidance, and extends to text-to-image generation. Our code and models are available at https://torpedo2003.github.io/SAD/.

==> fig/data/abl_anchor.dat <==
w fid fdclip rfid psnr
0 13.060 50.26 5.057 21.917
0.1 12.702 50.12 3.997 23.878
0.3 12.568 46.27 2.737 23.924
1 12.363 42.43 2.561 23.919
3 12.447 42.99 2.562 23.897


==> fig/data/abl_data_gen.dat <==
n fid fdclip rfid
1000 12.323 43.151 2.609
5000 12.378 47.307 2.612
10000 12.402 50.248 2.662
40000 12.363 42.430 2.561


==> fig/data/abl_data_real.dat <==
n fid fdclip rfid
500 12.441 45.283 2.700
1000 12.417 44.308 2.611
2000 12.501 44.829 2.655
5000 12.363 42.430 2.561


==> fig/data/abl_dyn_enc.dat <==
step fid rfid fdclip
0 13.319 2.631 51.414
500 13.393 7.094 52.173
1000 13.519 7.052 52.450
1500 13.492 7.428 51.187
2000 13.567 8.059 51.662
2500 13.579 7.808 51.874
3000 13.625 6.819 49.567
3500 13.667 6.889 49.890


==> fig/data/abl_dyn_gen.dat <==
step fid rfid fdclip
0 13.319 2.631 51.414
500 12.436 2.582 42.932
1000 12.421 2.617 44.151
1500 12.373 2.577 43.902
2000 12.358 2.594 44.390
2500 12.415 2.588 45.705
3000 12.394 2.649 44.668
3500 12.420 2.646 48.415


==> fig/data/abl_lam_gan.dat <==
lam fid rfid
0.05 12.363 2.561
0.1 12.392 2.663
0.2 12.344 2.792


==> fig/data/abl_lam_mmd.dat <==
lam fid rfid
1 12.683 2.569
3 12.675 2.571
10 12.716 2.725


==> fig/data/scatter.dat <==
fid rfid fdclip grp
13.328 3.009 51.04 enc
13.585 7.700 51.52 enc
13.528 6.681 50.42 enc
13.532 8.143 49.26 enc
13.801 8.523 51.72 enc
13.267 4.450 50.58 enc
13.362 4.421 51.17 enc
13.309 4.606 50.64 enc
12.788 2.585 41.75 gen
12.800 2.618 41.82 gen
12.645 2.560 40.99 gen
12.363 2.561 42.43 gen
12.263 2.725 44.57 gen
12.549 2.698 47.76 gen
12.380 2.525 41.27 gen
12.409 2.542 44.56 gen
12.351 2.580 45.73 gen
12.392 2.663 42.96 gen
12.344 2.792 45.90 gen
12.683 2.569 41.59 gen
12.716 2.725 43.09 gen
12.667 2.564 42.43 gen
12.684 2.645 40.79 gen
12.664 2.657 42.82 gen
12.675 2.571 41.45 gen
13.311 2.650 49.86 none
13.319 2.631 51.41 d0
13.408 2.934 51.40 noise
13.398 2.668 51.56 noise
14.044 2.716 59.67 noise
13.676 2.640 54.70 noise
13.800 3.531 64.08 refiner
12.538 2.634 45.26 refiner
13.314 2.627 49.92 refiner
13.536 3.466 54.10 paired
13.773 2.650 55.10 paired
13.102 2.589 50.81 paired


==> fig/data/spectrum.dat <==
f r_orig r_sad r_enc
0.0234 0.0942 0.0332 0.0947
0.0391 0.0637 0.0043 0.0635
0.0547 0.0568 -0.0000 0.0561
0.0703 0.0494 -0.0050 0.0486
0.0859 0.0367 -0.0147 0.0359
0.1016 0.0460 -0.0026 0.0452
0.1172 0.0372 -0.0090 0.0363
0.1328 0.0278 -0.0171 0.0268
0.1484 0.0293 -0.0151 0.0283
0.1641 0.0288 -0.0151 0.0281
0.1797 0.0355 -0.0100 0.0349
0.1953 0.0380 -0.0082 0.0379
0.2109 0.0480 -0.0002 0.0483
0.2266 0.0430 -0.0070 0.0438
0.2422 0.0418 -0.0095 0.0430
0.2578 0.0455 -0.0073 0.0469
0.2734 0.0460 -0.0068 0.0474
0.2891 0.0457 -0.0075 0.0467
0.3047 0.0395 -0.0138 0.0398
0.3203 0.0412 -0.0135 0.0403
0.3359 0.0434 -0.0105 0.0407
0.3516 0.0411 -0.0137 0.0362
0.3672 0.0386 -0.0170 0.0310
0.3828 0.0453 -0.0121 0.0347
0.3984 0.0436 -0.0150 0.0290
0.4141 0.0432 -0.0165 0.0248
0.4297 0.0444 -0.0153 0.0217
0.4453 0.0465 -0.0125 0.0197
0.4609 0.0432 -0.0143 0.0115
0.4766 0.0366 -0.0192 0.0001
0.4922 0.0306 -0.0231 -0.0113
0.5078 0.0280 -0.0210 -0.0183
0.5234 0.0277 -0.0179 -0.0224
0.5391 0.0210 -0.0202 -0.0327
0.5547 0.0184 -0.0168 -0.0378
0.5703 0.0133 -0.0158 -0.0457
0.5859 0.0081 -0.0139 -0.0513
0.6016 0.0030 -0.0136 -0.0574
0.6172 -0.0083 -0.0170 -0.0676
0.6328 -0.0184 -0.0205 -0.0765
0.6484 -0.0282 -0.0217 -0.0835
0.6641 -0.0348 -0.0202 -0.0865
0.6797 -0.0470 -0.0252 -0.0927
0.6953 -0.0586 -0.0273 -0.0981
0.7109 -0.0717 -0.0312 -0.1041
0.7266 -0.0860 -0.0372 -0.1107
0.7422 -0.0989 -0.0425 -0.1161
0.7578 -0.1166 -0.0492 -0.1248
0.7734 -0.1325 -0.0545 -0.1311
0.7891 -0.1422 -0.0551 -0.1323
0.8047 -0.1632 -0.0667 -0.1455
0.8203 -0.1750 -0.0694 -0.1500
0.8359 -0.1995 -0.0839 -0.1670
0.8516 -0.2093 -0.0857 -0.1708
0.8672 -0.2283 -0.0950 -0.1850
0.8828 -0.2435 -0.1031 -0.1965
0.8984 -0.2626 -0.1151 -0.2121
0.9141 -0.2773 -0.1237 -0.2257
0.9297 -0.2930 -0.1340 -0.2401
0.9453 -0.3038 -0.1395 -0.2514
0.9609 -0.3143 -0.1425 -0.2618
0.9766 -0.3198 -0.1444 -0.2701
0.9922 -0.3260 -0.1479 -0.2782

